Online Mixed-Integer Optimization in Milliseconds

We propose a method to solve online mixed-integer optimization (MIO) problems at very high speed using machine learning. By exploiting the repetitive nature of online optimization, we are able to greatly speedup the solution time. Our approach encodes the optimal solution into a small amount of information denoted as strategy using the Voice of Optimization framework proposed in [BS21]. In this way the core part of the optimization algorithm becomes a multiclass classification problem which can be solved very quickly. In this work, we extend that framework to real-time and high-speed applications focusing on parametric mixed-integer quadratic optimization (MIQO). We propose an extremely fast online optimization algorithm consisting of a feedforward neural network (NN) evaluation and a linear system solution where the matrix has already been factorized. Therefore, this online approach does not require any solver nor iterative algorithm. We show the speed of the proposed method both in terms of total computations required and measured execution time. We estimate the number of floating point operations (flops) required to completely recover the optimal solution as a function of the problem dimensions. Compared to state-of-the-art MIO routines, the online running time of our method is very predictable and can be lower than a single matrix factorization time. We benchmark our method against the state-of-the-art solver Gurobi obtaining from two to three orders of magnitude speedups on examples from fuel cell energy management, sparse portfolio optimization and motion planning with obstacle avoidance.

==> data/benchmarks/control/control_10_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,T
0,problem,pytorch,1,88,207,9981,99810,23,0.00404769061216311,0.014007213706041487,9492,622,467,95.10069131349564,366,0.0011495430744246616,0.012296820008487811,0.2801724137931035,0.0005913557619313856,0.005888804359386161,0.07667250469099134,-6.383735988947536e-17,1.3002700234041883e-15,0.0,6.625418457116862e-05,6.591546505144126e-06,1.2573122369085742e-05,6.776263578034403e-21,7.882730694025434e-05,6.591546505144126e-06,0.00016277682720307012,0.0039572610655405184,0.0013909521646145553,0.008881092071533203,0.004012930931876339,0.0014289309601426814,0.009675979614257812,10
1,problem,pytorch,20,88,207,9981,99810,23,0.00404769061216311,0.014007213706041487,9783,622,467,98.01623083859333,99,5.790082877657454e-05,0.0006977887545054196,0.0205761316872428,0.00041600317014393407,0.004710139366023234,0.06928410027681187,-6.383735988947536e-17,1.3002700234041883e-15,0.0,0.0012503690751135654,3.6249889332616066e-05,7.403922838219277e-06,0.0,0.0012577729979517845,3.6249889332616066e-05,0.0017609725721302115,0.0039572610655405184,0.0013909521646145553,0.008881092071533203,0.004012930931876339,0.0014289309601426814,0.009675979614257812,10
2,problem,pytorch,40,88,207,9981,99810,23,0.00404769061216311,0.014007213706041487,9783,622,467,98.01623083859333,99,5.731606012859466e-05,0.0006921074669276314,0.0205761316872428,0.00041600317014393407,0.004710139366023234,0.06928410027681187,-6.383735988947536e-17,1.3002700234041883e-15,0.0,0.0024872134317318385,6.14842549562744e-05,7.214879191790082e-06,3.3881317890172014e-21,0.0024944283109236283,6.148425495627439e-05,0.00551110777775136,0.0039572610655405184,0.0013909521646145553,0.008881092071533203,0.004012930931876339,0.0014289309601426814,0.009675979614257812,10
3,problem,pytorch,60,88,207,9981,99810,23,0.00404769061216311,0.014007213706041487,9874,622,467,98.92796312994689,32,1.0295112739956897e-05,0.0002277258737983228,0.013392857142857095,0.0006813715422236329,0.008658237666303319,0.14995884199594342,-6.383735988947536e-17,1.3002700234041883e-15,0.0,0.003732465094858821,7.653011083589785e-05,7.357366600300333e-06,2.541098841762901e-21,0.0037398224614591203,7.653011083589782e-05,0.006986584432640339,0.0039572610655405184,0.0013909521646145553,0.008881092071533203,0.004012930931876339,0.0014289309601426814,0.009675979614257812,10
4,problem,pytorch,80,88,207,9981,99810,23,0.00404769061216311,0.014007213706041487,9874,622,467,98.92796312994689,32,1.0295112739956897e-05,0.0002277258737983228,0.013392857142857095,0.0006813715422236329,0.008658237666303319,0.14995884199594342,-6.383735988947536e-17,1.3002700234041883e-15,0.0,0.0049867791721522475,0.00011294071385412026,7.2803302394544735e-06,1.6940658945086007e-21,0.004994059502391703,0.00011294071385412026,0.008161434154091993,0.0039572610655405184,0.0013909521646145553,0.008881092071533203,0.004012930931876339,0.0014289309601426814,0.009675979614257812,10
5,problem,pytorch,100,88,207,9981,99810,23,0.00404769061216311,0.014007213706041487,9874,622,467,98.92796312994689,32,1.0295112739957229e-05,0.0002277258737983228,0.013392857142857095,0.0006813715422236329,0.008658237666303319,0.14995884199594342,-6.383735988947536e-17,1.3002700234041883e-15,0.0,0.006244958635442375,0.0001201058398722791,7.4610133505980685e-06,1.6940658945086007e-21,0.006252419648792973,0.0001201058398722791,0.009605239333663099,0.0039572610655405184,0.0013909521646145553,0.008881092071533203,0.004012930931876339,0.0014289309601426814,0.009675979614257812,10


==> data/benchmarks/control/control_20_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,T
0,problem,pytorch,1,178,417,9961,99610,43,0.008954924204397148,0.018865374962353187,6292,1375,1298,63.16634876016464,3298,0.017741632955012604,0.044273003633244434,0.3225806451612907,0.06811757605553818,0.9792133953324931,16.000000000000057,-1.2290898212824881e-15,1.316525769662051e-14,1.2870169572780098e-13,5.9841914464642084e-05,7.409847841814126e-06,0.00012233149345925676,2.710505431213761e-20,0.00018217340792389886,7.409847841814126e-06,0.00047948252495339736,0.043773775849401224,0.07293998103887775,0.7645981311798096,0.05154023368175986,0.07421968199148228,0.793212890625,20
1,problem,pytorch,20,178,417,9961,99610,43,0.008954924204397148,0.018865374962353187,8285,1375,1298,83.17438008232105,1000,0.0022536378371314754,0.010478799902527322,0.08928571428571429,0.01751015853405735,0.10214626542193263,2.9523969047616783,-1.2290898212824881e-15,1.316525769662051e-14,1.2870169572780098e-13,0.0011373216063965995,4.290686840996287e-05,5.8122313581500566e-05,0.0,0.0011954439199781,4.290686840996287e-05,0.0018181282645092348,0.043773775849401224,0.07293998103887775,0.7645981311798096,0.05154023368175986,0.07421968199148228,0.793212890625,20
2,problem,pytorch,40,178,417,9961,99610,43,0.008954924204397148,0.018865374962353187,8634,1375,1298,86.67804437305492,725,0.0014805541827587268,0.008627390451383742,0.08928571428571429,0.01584621167667665,0.09910061765235817,2.9523969047616783,-1.2290898212824881e-15,1.316525769662051e-14,1.2870169572780098e-13,0.00227773535408393,7.361626695071092e-05,2.0834255764228543e-05,3.3881317890172014e-21,0.0022985696098481575,7.361626695071093e-05,0.0032092059140894236,0.043773775849401224,0.07293998103887775,0.7645981311798096,0.05154023368175986,0.07421968199148228,0.793212890625,20
3,problem,pytorch,60,178,417,9961,99610,43,0.008954924204397148,0.018865374962353187,8883,1375,1298,89.17779339423753,476,0.0010325061046661268,0.006705771881041861,0.08928571428571429,0.015430217295285932,0.09782398689842635,2.9523969047616783,-1.2290898212824881e-15,1.316525769662051e-14,1.2870169572780098e-13,0.00341829568096797,0.00011586819999559198,2.08517763344426e-05,6.776263578034403e-21,0.0034391474573024126,0.00011586819999559198,0.007191767379972138,0.043773775849401224,0.07293998103887775,0.7645981311798096,0.05154023368175986,0.07421968199148228,0.793212890625,20
4,problem,pytorch,80,178,417,9961,99610,43,0.008954924204397148,0.018865374962353187,8957,1375,1298,89.92069069370545,476,0.0010325061046661285,0.00670577188104186,0.08928571428571429,0.009922273858392647,0.06475544350082639,2.9523969047616783,-1.2290898212824881e-15,1.316525769662051e-14,1.2870169572780098e-13,0.004578125595316424,0.00015887306356099994,2.1138831250531864e-05,3.3881317890172014e-21,0.004599264426566956,0.00015887306356099994,0.006404796286694867,0.043773775849401224,0.07293998103887775,0.7645981311798096,0.05154023368175986,0.07421968199148228,0.793212890625,20
5,problem,pytorch,100,178,417,9961,99610,43,0.008954924204397148,0.018865374962353187,9006,1375,1298,90.41260917578556,377,0.0007501436335073289,0.005298848499863258,0.06451612903225812,0.010937020538592215,0.06615441158176497,2.9523969047616623,-1.2290898212824881e-15,1.316525769662051e-14,1.2870169572780098e-13,0.00575033908220147,0.0002094143480149935,2.0558953033897627e-05,3.3881317890172014e-21,0.005770898035235366,0.00020941434801499348,0.0095577789542546,0.043773775849401224,0.07293998103887775,0.7645981311798096,0.05154023368175986,0.07421968199148228,0.793212890625,20


==> data/benchmarks/control/control_30_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,T
0,problem,pytorch,1,268,627,9941,99410,63,0.027622975555779097,0.03734674580022131,5659,5143,4522,56.92586258927673,3492,0.025397551131718113,0.053999196531289775,0.3124999999999995,0.03773011938530789,0.21910928383239867,3.0476190476190252,1.7213791884907978e-05,0.0014921895801556732,0.14676358770929052,9.075898110129058e-05,1.2189462119680914e-05,6.517115858596235e-05,1.3552527156068805e-20,0.00015593013968725293,1.2189462119680916e-05,0.00038679782179397014,0.142932624623109,0.21537043541328857,1.5771291255950928,0.16875668280010264,0.2520720931039161,1.3413901329040527,30
1,problem,pytorch,20,268,627,9941,99410,63,0.027622975555779097,0.03734674580022131,8549,5143,4522,85.99738456895685,765,0.0014419142899924138,0.007636088136811274,0.12723214285714277,0.01430994705821044,0.0937845818431719,2.9523969047616827,1.7213791884907978e-05,0.0014921895801556732,0.14676358770929052,0.0015917652246398282,8.959228461186749e-05,6.572776439863601e-05,2.710505431213761e-20,0.0016574929890384642,8.959228461186751e-05,0.0023135381281681675,0.142932624623109,0.21537043541328857,1.5771291255950928,0.16875668280010264,0.2520720931039161,1.3413901329040527,30
2,problem,pytorch,40,268,627,9941,99410,63,0.027622975555779097,0.03734674580022131,9120,5143,4522,91.74127351373102,367,0.0006081880717368136,0.006105855683961038,0.12723214285714265,0.013050261720923766,0.09069574498781573,2.9523969047616827,1.7213791884907978e-05,0.0014921895801556732,0.14676358770929052,0.003160401928438026,0.0001658796686766608,6.413255919274304e-05,0.0,0.0032245344876307685,0.00016587966867666077,0.0054371336578255556,0.142932624623109,0.21537043541328857,1.5771291255950928,0.16875668280010264,0.2520720931039161,1.3413901329040527,30
3,problem,pytorch,60,268,627,9941,99410,63,0.027622975555779097,0.03734674580022131,9371,5143,4522,94.26617040539182,214,0.0004665956157658182,0.0055903887198902385,0.12499999999999992,0.009296910682407053,0.07628512285506395,2.952396904761657,1.7213791884907978e-05,0.0014921895801556732,0.14676358770929052,0.00473138245403281,0.0002455390793747085,6.469420151096057e-05,1.3552527156068805e-20,0.00479607665554377,0.0002455390793747085,0.006352507388156468,0.142932624623109,0.21537043541328857,1.5771291255950928,0.16875668280010264,0.2520720931039161,1.3413901329040527,30
4,problem,pytorch,80,268,627,9941,99410,63,0.027622975555779097,0.03734674580022131,9421,5143,4522,94.76913791369077,187,0.00039439789138801147,0.00487029681218402,0.08928571428571429,0.009073768195904384,0.07611349618551591,2.952396904761657,1.7213791884907978e-05,0.0014921895801556732,0.14676358770929052,0.006366861884640251,0.000353350510342775,6.42090181435705e-05,0.0,0.0064310709027838205,0.000353350510342775,0.010323360476883805,0.142932624623109,0.21537043541328857,1.5771291255950928,0.16875668280010264,0.2520720931039161,1.3413901329040527,30
5,problem,pytorch,100,268,627,9941,99410,63,0.027622975555779097,0.03734674580022131,9471,5143,4522,95.27210542198974,161,0.00037047785198940266,0.004845244013075152,0.08928571428571429,0.00854099569013892,0.07537814354784407,2.952396904761657,1.7213791884907978e-05,0.0014921895801556732,0.14676358770929052,0.0073053320700608325,0.0003494524577403645,6.421494203342443e-05,1.3552527156068805e-20,0.007369547012094259,0.0003494524577403647,0.010712227103288308,0.142932624623109,0.21537043541328857,1.5771291255950928,0.16875668280010264,0.2520720931039161,1.3413901329040527,30


==> data/benchmarks/control/control_40_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,T
0,problem,pytorch,1,358,837,9921,99210,83,0.0,0.010000000000000009,5155,8604,1362,51.96048785404697,4111,0.025504379873637743,0.04889621175011002,0.3225806451612903,0.019610410811856386,0.09353316175639319,2.952396904761617,0.0007196213166175875,0.019990083358161784,0.9426369934449306,6.834387166427275e-05,9.242332491025244e-06,2.6319623173707044e-05,6.776263578034403e-21,9.466349483797977e-05,9.242332491025244e-06,0.000436161160649293,0.6255168079933372,0.7990245885162613,5.469780921936035,0.4588031597693064,0.445158055758245,1.654430866241455,40
1,problem,pytorch,20,358,837,9921,99210,83,0.0,0.010000000000000009,7184,8604,1362,72.4120552363673,1871,0.004459020750035932,0.012758172091088727,0.08928571428573069,0.029137793914737208,0.1781255222744875,2.952396904761617,0.0007196213166175875,0.019990083358161784,0.9426369934449306,0.0012947201380361028,7.382748060134466e-05,2.031722336499853e-05,3.3881317890172014e-21,0.0013150373614011016,7.382748060134466e-05,0.002252153542334725,0.6255168079933372,0.7990245885162613,5.469780921936035,0.4588031597693064,0.445158055758245,1.654430866241455,40
2,problem,pytorch,40,358,837,9921,99210,83,0.0,0.010000000000000009,7449,8604,1362,75.08315693982462,1567,0.0034669532640921675,0.010970775056059109,0.08928571428572676,0.026719120654878543,0.17144744991079844,2.952396904761613,0.0007196213166175875,0.019990083358161784,0.9426369934449306,0.002618434508233022,0.00014402168900355816,2.0021561256472515e-05,3.3881317890172014e-21,0.002638456069489495,0.00014402168900355813,0.0062508527074967065,0.6255168079933372,0.7990245885162613,5.469780921936035,0.4588031597693064,0.445158055758245,1.654430866241455,40
3,problem,pytorch,60,358,837,9921,99210,83,0.0,0.010000000000000009,8255,8604,1362,83.20733796996271,507,0.001409243645458548,0.008274418620581729,0.08928571428572676,0.02490524762628134,0.16229972202427023,2.952396904761613,0.0007196213166175875,0.019990083358161784,0.9426369934449306,0.003962585130846677,0.00020174901796943509,2.0092358669438266e-05,3.3881317890172014e-21,0.003982677489516116,0.0002017490179694351,0.00681812130459229,0.6255168079933372,0.7990245885162613,5.469780921936035,0.4588031597693064,0.445158055758245,1.654430866241455,40
4,problem,pytorch,80,358,837,9921,99210,83,0.0,0.010000000000000009,8376,8604,1362,84.4269730873904,479,0.0011556368862005795,0.006922487650196932,0.08928571428572676,0.018527312413849747,0.10927279968869867,2.952396904761613,0.0007196213166175875,0.019990083358161784,0.9426369934449306,0.005367262951489742,0.00027136873998470456,2.005056752851925e-05,0.0,0.005387313519018262,0.00027136873998470456,0.0096607442320793,0.6255168079933372,0.7990245885162613,5.469780921936035,0.4588031597693064,0.445158055758245,1.654430866241455,40
5,problem,pytorch,100,358,837,9921,99210,83,0.0,0.010000000000000009,8602,8604,1362,86.70496925713134,432,0.0007682295416672641,0.004607573570193229,0.08928571428572676,0.014609355227788563,0.10076422254657486,1.6765592647064327,0.0007196213166175875,0.019990083358161784,0.9426369934449306,0.006801547476414074,0.0003874074626769298,2.0164766206867253e-05,6.776263578034403e-21,0.00682171224262094,0.00038740746267692974,0.012466091432466632,0.6255168079933372,0.7990245885162613,5.469780921936035,0.4588031597693064,0.445158055758245,1.654430866241455,40


==> data/benchmarks/control/control_50_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,T
0,problem,pytorch,1,448,1047,9901,99010,103,0.0,0.010000000000000009,1629,13590,3955,16.452883547116453,6026,0.04389150777972191,0.057853721063438286,0.5015673981191223,0.2871674063197583,1.1776179023832756,25.59999999969762,0.0064370025662726146,0.07791521678573504,3.250594044691551,7.314867906384535e-05,9.084271366030507e-06,0.00015387276473303972,0.0,0.00022702144379688506,9.084271366030502e-06,0.0005889866715933913,3.625787942677529,4.997616847542691,44.93497705459595,0.702877153496395,0.4372885027262622,1.87005615234375,50
1,problem,pytorch,20,448,1047,9901,99010,103,0.0,0.010000000000000009,4840,13590,3955,48.883951116048884,3570,0.014605911295266867,0.027424939856380025,0.1994977678571442,0.06673012690363732,0.2681961656462973,5.33333333333226,0.0064370025662726146,0.07791521678573504,3.250594044691551,0.0014424654898312632,0.00011640644113225469,6.805423678394373e-05,2.710505431213761e-20,0.0015105197266152071,0.00011640644113225469,0.004001483954801522,3.625787942677529,4.997616847542691,44.93497705459595,0.702877153496395,0.4372885027262622,1.87005615234375,50
2,problem,pytorch,40,448,1047,9901,99010,103,0.0,0.010000000000000009,5905,13590,3955,59.64044035955964,2618,0.009230043401588102,0.02196580847544792,0.18470982142857037,0.049531929793377866,0.24144614694701044,5.166694583328075,0.0064370025662726146,0.07791521678573504,3.250594044691551,0.0027714216062582186,0.0002192984186704156,6.466289443592146e-05,2.710505431213761e-20,0.0028360845006941402,0.00021929841867041557,0.005907587012477913,3.625787942677529,4.997616847542691,44.93497705459595,0.702877153496395,0.4372885027262622,1.87005615234375,50
3,problem,pytorch,60,448,1047,9901,99010,103,0.0,0.010000000000000009,6953,13590,3955,70.22522977477023,1358,0.004420520603687446,0.016410796878978146,0.17508370535714682,0.035150108362217,0.19220648183431904,5.166694583328075,0.0064370025662726146,0.07791521678573504,3.250594044691551,0.004301596405457733,0.00033966553895620715,6.472073520220791e-05,0.0,0.004366317140659941,0.00033966553895620715,0.007185806855807677,3.625787942677529,4.997616847542691,44.93497705459595,0.702877153496395,0.4372885027262622,1.87005615234375,50
4,problem,pytorch,80,448,1047,9901,99010,103,0.0,0.010000000000000009,7254,13590,3955,73.26532673467327,1211,0.0037179642067217034,0.014841150300919401,0.14388020833341528,0.03134919586045694,0.18925931911104826,5.166694583328075,0.0064370025662726146,0.07791521678573504,3.250594044691551,0.005878536547811185,0.00046331278088871265,6.480773715416165e-05,0.0,0.005943344284965345,0.00046331278088871265,0.011817174756807483,3.625787942677529,4.997616847542691,44.93497705459595,0.702877153496395,0.4372885027262622,1.87005615234375,50
5,problem,pytorch,100,448,1047,9901,99010,103,0.0,0.010000000000000009,7582,13590,3955,76.57812342187657,1088,0.002868810349943686,0.01233778441173706,0.1067708333334157,0.02755656571973995,0.18680465969338245,5.166694583328075,0.0064370025662726146,0.07791521678573504,3.250594044691551,0.007380327471891156,0.0005690225942405165,6.624629143307563e-05,0.0,0.007446573763324232,0.0005690225942405168,0.013010229369436006,3.625787942677529,4.997616847542691,44.93497705459595,0.702877153496395,0.4372885027262622,1.87005615234375,50


==> data/benchmarks/control/control_60_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,T
0,problem,pytorch,1,538,1257,9881,98810,123,0.0,0.010000000000000009,294,22691,4734,2.97540734743447,9563,0.19393451635528447,0.11121445182708459,0.5000930059523797,0.006737000985225013,0.029806583922765185,0.205967817887653,0.006659669834878672,0.07809418047632555,2.886178974483481,6.885531459932277e-05,7.658984233597926e-06,8.940728083999397e-05,1.3552527156068805e-20,0.00015826259543931675,7.658984233597926e-06,0.0004596713341847205,8.366851403927733,12.865871573513054,114.81485199928284,0.8585460191071728,0.36626356754339245,1.6339130401611328,60
1,problem,pytorch,20,538,1257,9881,98810,123,0.0,0.010000000000000009,5294,22691,4734,53.57757312012954,2849,0.009680089174450433,0.02073202134674674,0.1004464285714289,0.04445855571986991,0.1742007605176204,5.1666945833242375,0.006659669834878672,0.07809418047632555,2.886178974483481,0.0014692261542111873,5.57389960155512e-05,7.79868113271935e-05,0.0,0.0015472129655383815,5.573899601555119e-05,0.0037842036234609824,8.366851403927733,12.865871573513054,114.81485199928284,0.8585460191071728,0.36626356754339245,1.6339130401611328,60
2,problem,pytorch,40,538,1257,9881,98810,123,0.0,0.010000000000000009,6225,22691,4734,62.999696387005365,2000,0.004413867981643771,0.01223101558828935,0.08928571428572754,0.02831365862578238,0.1010664019958582,2.952396904760178,0.006659669834878672,0.07809418047632555,2.886178974483481,0.00301072580854657,8.052283168194398e-05,7.623410541004358e-05,0.0,0.0030869599139566133,8.052283168194398e-05,0.0051376221211571135,8.366851403927733,12.865871573513054,114.81485199928284,0.8585460191071728,0.36626356754339245,1.6339130401611328,60
3,problem,pytorch,60,538,1257,9881,98810,123,0.0,0.010000000000000009,6881,22691,4734,69.63870053638296,1337,0.0024971775887189054,0.008567700022139163,0.08928571428571429,0.02188678072426491,0.07978762525734011,2.952396904760178,0.006659669834878672,0.07809418047632555,2.886178974483481,0.004560189864350987,9.595216957929933e-05,7.562981891120544e-05,1.3552527156068805e-20,0.004635819683262192,9.595216957929933e-05,0.006547263730044018,8.366851403927733,12.865871573513054,114.81485199928284,0.8585460191071728,0.36626356754339245,1.6339130401611328,60
4,problem,pytorch,80,538,1257,9881,98810,123,0.0,0.010000000000000009,7227,22691,4734,73.14037040785347,980,0.0015996346054794825,0.006501637215963562,0.07477678571428559,0.0194187468069488,0.07466106846524717,2.952396904760173,0.006659669834878672,0.07809418047632555,2.886178974483481,0.0061626864304825816,0.00011838811412378242,7.909095404348613e-05,1.3552527156068805e-20,0.006241777384526068,0.00011838811412378242,0.008368428112246612,8.366851403927733,12.865871573513054,114.81485199928284,0.8585460191071728,0.36626356754339245,1.6339130401611328,60
5,problem,pytorch,100,538,1257,9881,98810,123,0.0,0.010000000000000009,7369,22691,4734,74.577471915798,848,0.0012845273955060835,0.005713380066548277,0.07477678571428559,0.017871087322201183,0.06933490081122552,2.952396904760173,0.006659669834878672,0.07809418047632555,2.886178974483481,0.007739695782676398,0.000140708079415663,7.507755452111572e-05,0.0,0.007814773337197514,0.00014070807941566333,0.00980017139607385,8.366851403927733,12.865871573513054,114.81485199928284,0.8585460191071728,0.36626356754339245,1.6339130401611328,60


==> data/benchmarks/obstacle/obstacle_10_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,n_obstacles
0,problem,pytorch,1,3055,52253,10000,100000,2,0.0,0.010000000000000009,99,658,657,0.9900000000000001,9877,1.3757037901419125,2.119522361170947,29.690111914176214,0.0031301046236385213,0.00949208456854613,0.04613233681168176,inf,,inf,0.0005030052661895752,1.7406257048228486e-05,1.7615032196044923e-05,0.0,0.0005206202983856201,1.7406257048228486e-05,0.0008129794120788574,30.728369207954408,47.861150042147344,809.3376410007477,0.971151594543457,0.15666773978705184,1.0465240478515625,10
1,problem,pytorch,20,3055,52253,10000,100000,2,0.0,0.010000000000000009,441,658,657,4.41,9352,0.09022828987214837,0.17482955817340054,2.915701797341742,0.008825709480629662,0.02206378717177955,0.17992883912272106,inf,,inf,0.009888532471656799,0.0001049430344069277,1.1302852630615235e-05,0.0,0.009899835324287414,0.0001049430344069277,0.011703588390350341,30.728369207954408,47.861150042147344,809.3376410007477,0.971151594543457,0.15666773978705184,1.0465240478515625,10
2,problem,pytorch,40,3055,52253,10000,100000,2,0.0,0.010000000000000009,441,658,657,4.41,9352,0.08433799200425705,0.15931921990664863,2.543099768457789,0.008825709480629662,0.02206378717177955,0.17992883912272106,inf,,inf,0.02110940103530884,0.0016657043057589417,1.111166477203369e-05,1.6940658945086007e-21,0.021120512700080866,0.0016657043057589414,0.024024154114723206,30.728369207954408,47.861150042147344,809.3376410007477,0.971151594543457,0.15666773978705184,1.0465240478515625,10
3,problem,pytorch,60,3055,52253,10000,100000,2,0.0,0.010000000000000009,444,658,657,4.44,9349,0.0816447464576204,0.1421345017939411,2.477937083971327,0.008785038799439239,0.02202100414584396,0.17992883912272106,inf,,inf,0.030249696683883668,0.0010114041739267081,1.0627055168151853e-05,1.6940658945086007e-21,0.03026032373905181,0.0010114041739267084,0.03409613921642304,30.728369207954408,47.861150042147344,809.3376410007477,0.971151594543457,0.15666773978705184,1.0465240478515625,10
4,problem,pytorch,80,3055,52253,10000,100000,2,0.0,0.010000000000000009,446,658,657,4.46,9347,0.08089006582964471,0.1364426873690724,1.588487112208397,0.008758133170732199,0.021992613221882267,0.17992883912272106,inf,,inf,0.04314535510540009,0.0027161599156773283,1.1359500885009768e-05,1.6940658945086007e-21,0.043156714606285104,0.0027161599156773283,0.04791322832107544,30.728369207954408,47.861150042147344,809.3376410007477,0.971151594543457,0.15666773978705184,1.0465240478515625,10
5,problem,pytorch,100,3055,52253,10000,100000,2,0.0,0.010000000000000009,448,658,657,4.4799999999999995,9344,0.08028490398773394,0.1337975310718714,1.48440411536463,0.008718376927338138,0.021950106172045403,0.17992883912272106,inf,,inf,0.05709352507591248,0.0025260387592714872,1.1868309974670412e-05,1.6940658945086007e-21,0.057105393385887146,0.0025260387592714872,0.061379141640663146,30.728369207954408,47.861150042147344,809.3376410007477,0.971151594543457,0.15666773978705184,1.0465240478515625,10


==> data/benchmarks/obstacle/obstacle_2_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,n_obstacles
0,problem,pytorch,1,1135,3773,10000,100000,2,0.0,0.010000000000000009,99,1357,1351,0.9900000000000001,9845,1.4947677684380622,1.9323535049588028,16.813317268937055,0.01703376191714241,0.044508980838331165,0.21663017890960767,0.04429721232604638,0.18828092598415175,5.820870983192574,0.00017602801322937013,2.7071942605752667e-05,5.268785953521727e-05,1.3552527156068805e-20,0.0002287158727645874,2.7071942605752667e-05,0.0005269024133682251,0.4621566620111465,0.4718905854328575,3.5310919284820557,0.5818965394973755,0.4335641022379973,1.0085110664367676,2
1,problem,pytorch,20,1135,3773,10000,100000,2,0.0,0.010000000000000009,857,1357,1351,8.57,8781,0.11005671349361547,0.17415274405015896,3.052066475599247,0.0060125702615690555,0.026355628839521496,0.2203458151170941,0.04429721232604638,0.18828092598415175,5.820870983192574,0.0031602964639663696,0.0003554199341177645,5.0341081619262704e-05,6.776263578034403e-21,0.0032106375455856324,0.0003554199341177645,0.005524670076370239,0.4621566620111465,0.4718905854328575,3.5310919284820557,0.5818965394973755,0.4335641022379973,1.0085110664367676,2
2,problem,pytorch,40,1135,3773,10000,100000,2,0.0,0.010000000000000009,1029,1357,1351,10.290000000000001,8580,0.08171280839807624,0.13630155173137268,2.070119922567559,0.006495748977685778,0.026872032822333955,0.2203458151170941,0.04429721232604638,0.18828092598415175,5.820870983192574,0.006451458239555359,0.00065301387577865,4.958202838897707e-05,2.0328790734103208e-20,0.006501040267944336,0.00065301387577865,0.008995762372016906,0.4621566620111465,0.4718905854328575,3.5310919284820557,0.5818965394973755,0.4335641022379973,1.0085110664367676,2
3,problem,pytorch,60,1135,3773,10000,100000,2,0.0,0.010000000000000009,1063,1357,1351,10.63,8552,0.0790269905486232,0.13310871520569081,2.070119922567559,0.0063677224298044335,0.026626524009839937,0.2203458151170941,0.04429721232604638,0.18828092598415175,5.820870983192574,0.011790488648414612,0.0009658081006398801,2.661871910095215e-05,0.0,0.011817107367515563,0.0009658081006398801,0.015268003225326537,0.4621566620111465,0.4718905854328575,3.5310919284820557,0.5818965394973755,0.4335641022379973,1.0085110664367676,2
4,problem,pytorch,80,1135,3773,10000,100000,2,0.0,0.010000000000000009,1082,1357,1351,10.82,8535,0.07708713938604532,0.12352618955117263,2.070119922567559,0.006261107559829973,0.026454136519805355,0.2203458151170941,0.04429721232604638,0.18828092598415175,5.820870983192574,0.016292038917541503,0.0008224694523701159,3.343868255615234e-05,6.776263578034403e-21,0.016325477600097654,0.0008224694523701154,0.019670784950256346,0.4621566620111465,0.4718905854328575,3.5310919284820557,0.5818965394973755,0.4335641022379973,1.0085110664367676,2
5,problem,pytorch,100,1135,3773,10000,100000,2,0.0,0.010000000000000009,1084,1357,1351,10.84,8533,0.07633372418149115,0.11988049670630599,2.070119922567559,0.006252571625852969,0.026437106981641655,0.2203458151170941,0.04429721232604638,0.18828092598415175,5.820870983192574,0.020378536772727968,0.0011007351660845253,2.5644302368164053e-05,1.0164395367051604e-20,0.020404181075096135,0.001100735166084525,0.026266231536865234,0.4621566620111465,0.4718905854328575,3.5310919284820557,0.5818965394973755,0.4335641022379973,1.0085110664367676,2


==> data/benchmarks/obstacle/obstacle_4_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,n_obstacles
0,problem,pytorch,1,1615,10133,10000,100000,2,0.0,0.010000000000000009,266,1114,1112,2.6599999999999997,9652,1.017156347828578,2.3307226178135814,31.423262782211488,0.003725746737398155,0.016633545164101482,0.1676838162208789,inf,,inf,0.0003728886842727661,0.00013535868073102353,2.6915979385375986e-05,1.0164395367051604e-20,0.0003998046636581422,0.00013535868073102353,0.0032505735874176025,2.517781358075142,1.891744176213433,12.793086051940918,0.9685106461763382,0.1538714877781156,1.0359549522399902,4
1,problem,pytorch,20,1615,10133,10000,100000,2,0.0,0.010000000000000009,749,1114,1112,7.489999999999999,8953,0.0828551284558092,0.165844952434336,3.039337301443382,0.0056331194376719644,0.017707046412722773,0.17944949792785583,inf,,inf,0.007192533540725708,0.0011539856865073852,1.9976615905761718e-05,0.0,0.00721251015663147,0.0011539856865073852,0.0190381498336792,2.517781358075142,1.891744176213433,12.793086051940918,0.9685106461763382,0.1538714877781156,1.0359549522399902,4
2,problem,pytorch,40,1615,10133,10000,100000,2,0.0,0.010000000000000009,751,1114,1112,7.51,8946,0.07779958458891936,0.1487406748101575,1.7042559576432519,0.0060460616164032515,0.01944299824605092,0.1838672199231256,inf,,inf,0.015109643483161926,0.002143020887248227,1.8734812736511236e-05,6.776263578034403e-21,0.015128378295898437,0.002143020887248228,0.03174676406383514,2.517781358075142,1.891744176213433,12.793086051940918,0.9685106461763382,0.1538714877781156,1.0359549522399902,4
3,problem,pytorch,60,1615,10133,10000,100000,2,0.0,0.010000000000000009,754,1114,1112,7.539999999999999,8941,0.07390224457309356,0.13917214218614393,1.7042559576432519,0.006073407440828957,0.01944180047123353,0.1838672199231256,inf,,inf,0.02194765977859497,0.003306339636962289,1.927437782287597e-05,6.776263578034403e-21,0.021966934156417848,0.003306339636962289,0.04561182084083557,2.517781358075142,1.891744176213433,12.793086051940918,0.9685106461763382,0.1538714877781156,1.0359549522399902,4
4,problem,pytorch,80,1615,10133,10000,100000,2,0.0,0.010000000000000009,755,1114,1112,7.55,8940,0.07328296481948576,0.13703493465395175,1.655217710736871,0.006067681453068376,0.019433521004212532,0.1838672199231256,inf,,inf,0.02820121386051178,0.003783363800998379,2.0508337020874022e-05,0.0,0.028221722197532658,0.0037833638009983775,0.06311154799461365,2.517781358075142,1.891744176213433,12.793086051940918,0.9685106461763382,0.1538714877781156,1.0359549522399902,4
5,problem,pytorch,100,1615,10133,10000,100000,2,0.0,0.010000000000000009,756,1114,1112,7.5600000000000005,8939,0.0729244817596623,0.13672678744115999,1.655217710736871,0.006061998002784873,0.019425242069700328,0.1838672199231256,inf,,inf,0.03432964496612549,0.004078665242504105,4.9859976768493655e-05,0.0,0.03437950494289398,0.004078665242504104,0.07517126271724701,2.517781358075142,1.891744176213433,12.793086051940918,0.9685106461763382,0.1538714877781156,1.0359549522399902,4


==> data/benchmarks/obstacle/obstacle_6_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,n_obstacles
0,problem,pytorch,1,2095,20333,10000,100000,2,0.0,0.010000000000000009,152,921,917,1.52,9814,1.202918012427591,1.8050107883994753,21.573815656569227,0.0035341566575187535,0.012777496647984258,0.10713160263993952,inf,,inf,0.0003752195119857788,0.00014631216290374697,3.0695462226867686e-05,6.776263578034403e-21,0.0004059149742126465,0.00014631216290374697,0.002167402768135071,3.9601853016138078,3.7575087775248712,248.4688320159912,0.9741608147859573,0.15689675401470915,1.0308640003204346,6
1,problem,pytorch,20,2095,20333,10000,100000,2,0.0,0.010000000000000009,594,921,917,5.94,9179,0.0688802417909084,0.11950735033202943,1.9144422135732435,0.007337400799466852,0.021733654350598583,0.1838672199231256,inf,,inf,0.00817604079246521,0.001897520493407585,1.6612958908081055e-05,0.0,0.008192653751373291,0.0018975204934075845,0.020244045209884643,3.9601853016138078,3.7575087775248712,248.4688320159912,0.9741608147859573,0.15689675401470915,1.0308640003204346,6
2,problem,pytorch,40,2095,20333,10000,100000,2,0.0,0.010000000000000009,609,921,917,6.09,9155,0.05886329748687938,0.08688547685726004,1.4344716180927723,0.00718022492653247,0.021467586482599322,0.1838672199231256,inf,,inf,0.014880983400344848,0.0026962761567543717,1.5872716903686528e-05,3.3881317890172014e-21,0.014896856117248532,0.0026962761567543717,0.02075781226158142,3.9601853016138078,3.7575087775248712,248.4688320159912,0.9741608147859573,0.15689675401470915,1.0308640003204346,6
3,problem,pytorch,60,2095,20333,10000,100000,2,0.0,0.010000000000000009,618,921,917,6.18,9147,0.057671042153458564,0.08405917115347532,1.3783633985879338,0.007093921489773729,0.02138272057764203,0.1838672199231256,inf,,inf,0.021882504987716676,0.0036715514575810224,1.561529636383057e-05,3.3881317890172014e-21,0.02189812028408051,0.0036715514575810224,0.030444501709938048,3.9601853016138078,3.7575087775248712,248.4688320159912,0.9741608147859573,0.15689675401470915,1.0308640003204346,6
4,problem,pytorch,80,2095,20333,10000,100000,2,0.0,0.010000000000000009,619,921,917,6.1899999999999995,9145,0.057323065662830935,0.08301906354903457,1.3783633985879338,0.007078595662637359,0.02136005941999118,0.1838672199231256,inf,,inf,0.028815174436569214,0.004589258394215888,1.5557479858398436e-05,0.0,0.028830731916427602,0.004589258394215887,0.04798847503662109,3.9601853016138078,3.7575087775248712,248.4688320159912,0.9741608147859573,0.15689675401470915,1.0308640003204346,6
5,problem,pytorch,100,2095,20333,10000,100000,2,0.0,0.010000000000000009,619,921,917,6.1899999999999995,9145,0.05723459439835903,0.08273628456550806,1.3783633985879338,0.007078595662637359,0.02136005941999118,0.1838672199231256,inf,,inf,0.035737982392311095,0.005209749552820453,1.5633463859558106e-05,0.0,0.03575361585617066,0.005209749552820452,0.05035056388378143,3.9601853016138078,3.7575087775248712,248.4688320159912,0.9741608147859573,0.15689675401470915,1.0308640003204346,6


==> data/benchmarks/obstacle/obstacle_8_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,n_obstacles
0,problem,pytorch,1,2575,34373,10000,100000,2,0.0,0.010000000000000009,77,818,818,0.77,9901,1.7620895313541964,4.310629057007555,182.65190464696275,0.0015184078750482791,0.005642077804674738,0.03224282423905615,inf,,inf,0.0005457446575164794,0.0002079517916332417,4.712896347045899e-05,6.776263578034403e-21,0.0005928736209869385,0.0002079517916332417,0.004384439754486084,15.071509842181205,22.687043278172514,395.543251991272,0.9745815408468247,0.15407357258675644,1.036055088043213,8
1,problem,pytorch,20,2575,34373,10000,100000,2,0.0,0.010000000000000009,498,818,818,4.9799999999999995,9315,0.0896591735476308,0.19429888810637347,4.244081911532952,0.00682703317151654,0.0189081519936354,0.17588133223339927,inf,,inf,0.013260957884788514,0.0024709806484259447,4.6135592460632316e-05,6.776263578034403e-21,0.013307093477249149,0.0024709806484259447,0.029841543841362,15.071509842181205,22.687043278172514,395.543251991272,0.9745815408468247,0.15407357258675644,1.036055088043213,8
2,problem,pytorch,40,2575,34373,10000,100000,2,0.0,0.010000000000000009,502,818,818,5.0200000000000005,9307,0.07018811525529212,0.13576662323063857,2.889166124559506,0.007279396509643312,0.02101762723345767,0.18386721992312546,inf,,inf,0.025540167236328126,0.0046061940260545145,3.537294864654541e-05,0.0,0.02557554018497467,0.004606194026054514,0.05401023981571197,15.071509842181205,22.687043278172514,395.543251991272,0.9745815408468247,0.15407357258675644,1.036055088043213,8
3,problem,pytorch,60,2575,34373,10000,100000,2,0.0,0.010000000000000009,503,818,818,5.029999999999999,9305,0.06691433179756821,0.1211975142595664,2.430125278868953,0.007258975253132604,0.020990808670845698,0.18386721992312546,inf,,inf,0.04866729285717011,0.012519380875916468,1.6437196731567376e-05,6.776263578034403e-21,0.04868373005390168,0.012519380875916471,0.1473924976825714,15.071509842181205,22.687043278172514,395.543251991272,0.9745815408468247,0.15407357258675644,1.036055088043213,8
4,problem,pytorch,80,2575,34373,10000,100000,2,0.0,0.010000000000000009,504,818,818,5.04,9304,0.06572844615591204,0.11034063036363338,1.5884871122083977,0.007248545690987324,0.020977525632255477,0.18386721992312546,inf,,inf,0.07643692007064819,0.015073032318739056,1.5881705284118653e-05,0.0,0.07645280177593232,0.015073032318739056,0.17755999867916109,15.071509842181205,22.687043278172514,395.543251991272,0.9745815408468247,0.15407357258675644,1.036055088043213,8
5,problem,pytorch,100,2575,34373,10000,100000,2,0.0,0.010000000000000009,505,818,818,5.050000000000001,9302,0.06542747026559662,0.10971348488272217,1.5884871122083977,0.007229535619548223,0.02095047770523567,0.18386721992312546,inf,,inf,0.08944069964885712,0.01915435119969074,1.6277360916137695e-05,0.0,0.08945697700977323,0.01915435119969074,0.22134930424690247,15.071509842181205,22.687043278172514,395.543251991272,0.9745815408468247,0.15407357258675644,1.036055088043213,8


==> data/benchmarks/portfolio/portfolio_10_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,K
0,problem,pytorch,1,552,902,10070,99693,1581,0.022208179109867294,0.03198609731876863,4617,4371,4371,45.84905660377358,5873,0.07380425971381063,0.10018640505821223,0.85270539216755,0.0008921788102251187,0.0080100002444718,0.20273893411562866,0.025443397996876796,0.6311837709671765,62.160702759035885,9.661670237809213e-05,3.44204351661316e-05,6.569537529287179e-05,1.3552527156068805e-20,0.00016231207767096389,3.44204351661316e-05,0.0027071348131590825,4.32871363207979,3.7426025158944243,55.80382704734802,1.0775770395491069,0.18503789401928228,2.365391969680786,10
1,problem,pytorch,20,552,902,10070,99693,1581,0.022208179109867294,0.03198609731876863,5275,4371,4371,52.38331678252235,4938,0.02249923800607837,0.033813548628514,0.21271119014254244,0.2248077862176371,3.2715342996292374,73.21499008167167,0.025443397996876796,0.6311837709671765,62.160702759035885,0.00179614944988353,0.0001123923635424026,6.142249765557115e-05,0.0,0.0018575719475391014,0.00011239236354240263,0.005409866482640923,4.32871363207979,3.7426025158944243,55.80382704734802,1.0775770395491069,0.18503789401928228,2.365391969680786,10
2,problem,pytorch,40,552,902,10070,99693,1581,0.022208179109867294,0.03198609731876863,5312,4371,4371,52.75074478649454,4728,0.020047191353680723,0.030989674997840545,0.18755763116024304,0.29592633593300943,3.2431429283704625,73.21499008167167,0.025443397996876796,0.6311837709671765,62.160702759035885,0.00338610497108164,0.00022555887074612746,5.837923957195871e-05,2.0328790734103208e-20,0.0034444842106535973,0.0002255588707461275,0.009472813672555357,4.32871363207979,3.7426025158944243,55.80382704734802,1.0775770395491069,0.18503789401928228,2.365391969680786,10
3,problem,pytorch,60,552,902,10070,99693,1581,0.022208179109867294,0.03198609731876863,5312,4371,4371,52.75074478649454,4668,0.0188225292051766,0.028956607366211386,0.13758209745079372,0.30810353553137,3.228703076242164,73.21499008167167,0.025443397996876796,0.6311837709671765,62.160702759035885,0.004993045270857295,0.00031781449668604996,5.9117603207297476e-05,2.0328790734103208e-20,0.005052162874064594,0.00031781449668604996,0.009357680606747337,4.32871363207979,3.7426025158944243,55.80382704734802,1.0775770395491069,0.18503789401928228,2.365391969680786,10
4,problem,pytorch,80,552,902,10070,99693,1581,0.022208179109867294,0.03198609731876863,5332,4371,4371,52.94935451837141,4638,0.01796958942642309,0.027420288588342823,0.12730820359883502,0.3100347696069677,3.2206362510217046,73.21499008167167,0.025443397996876796,0.6311837709671765,62.160702759035885,0.006616903298424396,0.00036991860151109604,5.9356637365649935e-05,1.3552527156068805e-20,0.006676259935790045,0.00036991860151109604,0.010876645989782642,4.32871363207979,3.7426025158944243,55.80382704734802,1.0775770395491069,0.18503789401928228,2.365391969680786,10
5,problem,pytorch,100,552,902,10070,99693,1581,0.022208179109867294,0.03198609731876863,5348,4371,4371,53.108242303872885,4608,0.016482764872828307,0.024577307930322482,0.09994997549092864,0.31527942152781363,3.215288245612831,73.21499008167167,0.025443397996876796,0.6311837709671765,62.160702759035885,0.00832984442744023,0.0003864349087543348,5.908313076924661e-05,1.3552527156068805e-20,0.008388927558209476,0.0003864349087543348,0.011905863907746785,4.32871363207979,3.7426025158944243,55.80382704734802,1.0775770395491069,0.18503789401928228,2.365391969680786,10


==> data/benchmarks/portfolio/portfolio_20_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,K
0,problem,pytorch,1,552,902,10070,99693,1581,0.011324767034796826,0.021211519364448865,4904,2887,2887,48.699106256206555,7912,0.08191000958946197,0.1431377568615015,1.3174898089429992,0.0006533189150968509,0.004261655013666498,0.059696149110613016,0.006771865547980035,0.03632473811291295,2.8621456396598752,9.535159231297665e-05,1.964962515050208e-05,4.510190541363045e-05,1.3552527156068805e-20,0.0001404534977266071,1.9649625150502075e-05,0.0013318469768247632,17.196199869115162,77.87933413374692,2529.3926119804382,0.9285408677032001,0.3624720591270267,2.024555206298828,20
1,problem,pytorch,20,552,902,10070,99693,1581,0.011324767034796826,0.021211519364448865,5314,2887,2887,52.77060575968222,7622,0.027248346121085794,0.03797929206638661,0.2199825282415787,0.025661698698684555,0.2948069371794376,4.221650289589577,0.006771865547980035,0.03632473811291295,2.8621456396598752,0.0018314280363156755,0.0001271391738911427,4.523700138307968e-05,6.776263578034403e-21,0.0018766650376987558,0.00012713917389114269,0.010301289018594994,17.196199869115162,77.87933413374692,2529.3926119804382,0.9285408677032001,0.3624720591270267,2.024555206298828,20
2,problem,pytorch,40,552,902,10070,99693,1581,0.011324767034796826,0.021211519364448865,5338,2887,2887,53.008937437934456,7528,0.023896346843609986,0.03344158289030906,0.19024090786633385,0.042912832560074964,0.3299622254001603,4.221650289589577,0.006771865547980035,0.03632473811291295,2.8621456396598752,0.0034986377827815763,0.00018804432323608897,4.14868925865499e-05,1.3552527156068805e-20,0.0035401246753681277,0.00018804432323608897,0.005382301483040652,17.196199869115162,77.87933413374692,2529.3926119804382,0.9285408677032001,0.3624720591270267,2.024555206298828,20
3,problem,pytorch,60,552,902,10070,99693,1581,0.011324767034796826,0.021211519364448865,5337,2887,2887,52.99900695134061,7501,0.02240277446432498,0.03085610780754963,0.15579785076163616,0.0658388966221467,0.43677266900462375,4.221650289589577,0.006771865547980035,0.03632473811291295,2.8621456396598752,0.005150546312568915,0.00029041290996874227,4.1559625642657175e-05,1.3552527156068805e-20,0.005192105938211573,0.0002904129099687422,0.008279159952180743,17.196199869115162,77.87933413374692,2529.3926119804382,0.9285408677032001,0.3624720591270267,2.024555206298828,20
4,problem,pytorch,80,552,902,10070,99693,1581,0.011324767034796826,0.021211519364448865,5369,2887,2887,53.3167825223436,7423,0.021498964851860373,0.029513203664129167,0.15579785076163616,0.18909095753548377,1.0585787021840989,12.558667285763216,0.006771865547980035,0.03632473811291295,2.8621456396598752,0.00707256050545504,0.0005328179917615201,4.14581260946325e-05,6.776263578034403e-21,0.007114018631549671,0.0005328179917615201,0.012887689586665921,17.196199869115162,77.87933413374692,2529.3926119804382,0.9285408677032001,0.3624720591270267,2.024555206298828,20
5,problem,pytorch,100,552,902,10070,99693,1581,0.011324767034796826,0.021211519364448865,5397,2887,2887,53.594836146971204,7413,0.020326918946189806,0.027591829520913783,0.15579785076163616,0.18837934218110625,1.0566481983946294,12.558667285763216,0.006771865547980035,0.03632473811291295,2.8621456396598752,0.009926069718013335,0.0002326673111561674,4.698067696352581e-05,1.3552527156068805e-20,0.009973050394976861,0.0002326673111561674,0.013652813730552393,17.196199869115162,77.87933413374692,2529.3926119804382,0.9285408677032001,0.3624720591270267,2.024555206298828,20


==> data/benchmarks/portfolio/portfolio_30_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,K
0,problem,pytorch,1,552,902,10070,99693,1581,0.013481387860732448,0.023346573982125134,1767,3371,3371,17.547169811320753,9613,0.11784471518216975,0.17873666997338053,1.4372963958924436,0.0029607772445225627,0.01570314276841568,0.11464599457492558,0.0026997932158876327,0.015021190789592543,0.4951040292350811,0.00011099348475466656,1.3671218153155778e-05,8.38467712553871e-05,0.0,0.00019484025601005365,1.367121815315578e-05,0.0005544850464018715,24.49181538257959,98.25585680733634,2313.7819077968597,0.5987072604415197,0.4968593187228769,2.322695016860962,30
1,problem,pytorch,20,552,902,10070,99693,1581,0.013481387860732448,0.023346573982125134,4154,3371,3371,41.251241310824234,9137,0.031128307290086723,0.03611667689628721,0.3030490684635439,0.0020278685862691144,0.011213582618884853,0.11464599457492558,0.0026997932158876327,0.015021190789592543,0.4951040292350811,0.002055878364578141,8.30771588606097e-05,5.649244181567649e-05,0.0,0.0021123708063938177,8.30771588606097e-05,0.0045270792185490745,24.49181538257959,98.25585680733634,2313.7819077968597,0.5987072604415197,0.4968593187228769,2.322695016860962,30
2,problem,pytorch,40,552,902,10070,99693,1581,0.013481387860732448,0.023346573982125134,4162,3371,3371,41.33068520357497,9137,0.0280498275540234,0.029345240414760377,0.16234936250634227,0.0020278685862691144,0.011213582618884853,0.11464599457492558,0.0026997932158876327,0.015021190789592543,0.4951040292350811,0.004096663838701902,0.00017436126026311558,5.8604565253915936e-05,1.3552527156068805e-20,0.004155268403955818,0.00017436126026311558,0.01069779523908204,24.49181538257959,98.25585680733634,2313.7819077968597,0.5987072604415197,0.4968593187228769,2.322695016860962,30
3,problem,pytorch,60,552,902,10070,99693,1581,0.013481387860732448,0.023346573982125134,4164,3371,3371,41.35054617676266,9137,0.026848158472035442,0.027876009396420057,0.15479409633224944,0.0020278685862691144,0.011213582618884853,0.11464599457492558,0.0026997932158876327,0.015021190789592543,0.4951040292350811,0.006111792159056829,0.00020381804805441787,5.6007933592962094e-05,3.3881317890172014e-20,0.006167800092649792,0.00020381804805441787,0.009020069670653509,24.49181538257959,98.25585680733634,2313.7819077968597,0.5987072604415197,0.4968593187228769,2.322695016860962,30
4,problem,pytorch,80,552,902,10070,99693,1581,0.013481387860732448,0.023346573982125134,4183,3371,3371,41.539225422045675,9117,0.025967102461631485,0.026718060683932315,0.15479409633224944,0.0019848633746188866,0.011099181265613711,0.11464599457492558,0.0026997932158876327,0.015021190789592543,0.4951040292350811,0.008116968433338458,0.0002513887035930403,5.604387395076504e-05,1.3552527156068805e-20,0.008173012307289222,0.0002513887035930403,0.014585272084399983,24.49181538257959,98.25585680733634,2313.7819077968597,0.5987072604415197,0.4968593187228769,2.322695016860962,30
5,problem,pytorch,100,552,902,10070,99693,1581,0.013481387860732448,0.023346573982125134,4200,3371,3371,41.70804369414101,9097,0.025059139465131292,0.02579653753960267,0.13756703750318267,0.001942737730165066,0.010988366370532684,0.11464599457492558,0.0026997932158876327,0.015021190789592543,0.4951040292350811,0.010067963860596068,0.00028180337013595456,6.378556434305562e-05,2.710505431213761e-20,0.010131749424939123,0.00028180337013595456,0.01365865136329325,24.49181538257959,98.25585680733634,2313.7819077968597,0.5987072604415197,0.4968593187228769,2.322695016860962,30


==> data/benchmarks/portfolio/portfolio_40_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,K
0,problem,pytorch,1,552,902,10070,99693,1581,0.015888778550148957,0.02572989076464748,2909,3736,3736,28.88778550148957,9962,0.12854739248642638,0.26758882179023075,3.8876804781286527,0.00040007608737428134,0.000995786183947804,0.003768257644657161,0.0008094358242416641,0.005769867444021839,0.16053045200930735,0.00010675948331467326,1.3557621707531579e-05,7.175615551218375e-05,1.3552527156068805e-20,0.00017851563882685708,1.3557621707531579e-05,0.000412217886469215,2.6555613181323494,9.553343101639866,226.24012899398804,0.3042984230160832,0.3917545191191642,1.6632061004638672,40
1,problem,pytorch,20,552,902,10070,99693,1581,0.015888778550148957,0.02572989076464748,4568,3736,3736,45.36246276067527,9924,0.030191475561417415,0.047329459525932316,0.724837540483723,0.0003477550729990507,0.0008739661321931107,0.003768257644657161,0.0008094358242416641,0.005769867444021839,0.16053045200930735,0.0019830061638840615,0.00011702417412678521,5.711330084246698e-05,6.776263578034403e-21,0.0020401194647265285,0.00011702417412678523,0.010675561558288756,2.6555613181323494,9.553343101639866,226.24012899398804,0.3042984230160832,0.3917545191191642,1.6632061004638672,40
2,problem,pytorch,40,552,902,10070,99693,1581,0.015888778550148957,0.02572989076464748,4569,3736,3736,45.372393247269116,9914,0.02573082172330272,0.031366712473070886,0.2754291428793762,0.00032158758673839503,0.000851419491697178,0.003768257644657161,0.0008094358242416641,0.005769867444021839,0.16053045200930735,0.003911224211813085,0.00010523293809525332,5.6490547725673705e-05,0.0,0.00396771475953876,0.00010523293809525337,0.008052096016475673,2.6555613181323494,9.553343101639866,226.24012899398804,0.3042984230160832,0.3917545191191642,1.6632061004638672,40
3,problem,pytorch,60,552,902,10070,99693,1581,0.015888778550148957,0.02572989076464748,4578,3736,3736,45.4617676266137,9904,0.024026623161965726,0.02823042532847666,0.25506114802055857,0.000304691756207231,0.0008281102006070431,0.003768257644657161,0.0008094358242416641,0.005769867444021839,0.16053045200930735,0.0058547615176279474,0.0001247931657847927,5.622501998340718e-05,1.3552527156068805e-20,0.005910986537611356,0.0001247931657847927,0.008481699186853525,2.6555613181323494,9.553343101639866,226.24012899398804,0.3042984230160832,0.3917545191191642,1.6632061004638672,40
4,problem,pytorch,80,552,902,10070,99693,1581,0.015888778550148957,0.02572989076464748,4580,3736,3736,45.48162859980139,9884,0.023040616054163226,0.02617119566831702,0.19662639212496158,0.0002736375303546667,0.0007874709071032344,0.003768257644657161,0.0008094358242416641,0.005769867444021839,0.16053045200930735,0.007837538543973921,0.00016722947828419558,5.657895437655406e-05,0.0,0.007894117498350473,0.0001672294782841954,0.012190415700592374,2.6555613181323494,9.553343101639866,226.24012899398804,0.3042984230160832,0.3917545191191642,1.6632061004638672,40
5,problem,pytorch,100,552,902,10070,99693,1581,0.015888778550148957,0.02572989076464748,4579,3736,3736,45.47169811320755,9881,0.022204025700726143,0.025131856111218827,0.19662639212496158,0.00026967331686352647,0.0007818201027380069,0.003768257644657161,0.0008094358242416641,0.005769867444021839,0.16053045200930735,0.009850657684682261,0.00020929091943920736,5.6273579715853794e-05,2.710505431213761e-20,0.009906931264398115,0.00020929091943920736,0.013370282292484409,2.6555613181323494,9.553343101639866,226.24012899398804,0.3042984230160832,0.3917545191191642,1.6632061004638672,40


==> data/benchmarks/portfolio/portfolio_50_performance.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies_unpruned,n_strategies,accuracy,n_infeas,avg_infeas,std_infeas,max_infeas,avg_subopt,std_subopt,max_subopt,avg_subopt_heuristic,std_subopt_heuristic,max_subopt_heuristic,mean_solve_time_pred,std_solve_time_pred,mean_pred_time_pred,std_pred_time_pred,mean_time_pred,std_time_pred,max_time_pred,mean_time_full,std_time_full,max_time_full,mean_time_heuristic,std_time_heuristic,max_time_heuristic,K
0,problem,pytorch,1,552,902,10070,99693,1581,0.01723290501840651,0.02706057596822245,3794,4130,4130,37.67626613704071,9917,0.0663164267644526,0.16397359554551905,1.7287770533320774,0.00016267144584854645,0.00017700290248498352,0.0007523378452288854,0.00018071530542051925,0.0020736033525286706,0.07781329496090618,9.217641086066964e-05,1.4924288412379172e-05,5.834876839903877e-05,1.3552527156068805e-20,0.00015052517925970838,1.4924288412379172e-05,0.0004786807233550934,0.43591268566893016,1.0226375184294343,19.668039083480835,0.19064585506738474,0.2990350040504249,1.4714548587799072,50
1,problem,pytorch,20,552,902,10070,99693,1581,0.01723290501840651,0.02706057596822245,4018,4130,4130,39.90069513406157,9897,0.02558836638485455,0.034868444146962004,0.4009005493483052,0.0001467827730287958,0.00017254743985248562,0.0007523378452288854,0.00018071530542051925,0.0020736033525286706,0.07781329496090618,0.0017107630912454978,9.817681447154774e-05,5.245613601972474e-05,2.0328790734103208e-20,0.0017632192272652228,9.817681447154773e-05,0.005581144566805857,0.43591268566893016,1.0226375184294343,19.668039083480835,0.19064585506738474,0.2990350040504249,1.4714548587799072,50
2,problem,pytorch,40,552,902,10070,99693,1581,0.01723290501840651,0.02706057596822245,4016,4130,4130,39.88083416087388,9897,0.023551142553587718,0.02760347026504872,0.2533948557362405,0.0001467827730287958,0.00017254743985248562,0.0007523378452288854,0.00018071530542051925,0.0020736033525286706,0.07781329496090618,0.0032021303991338584,0.0001415777599733365,5.0879424473024755e-05,6.776263578034403e-21,0.0032530098236068818,0.0001415777599733365,0.006889916366001345,0.43591268566893016,1.0226375184294343,19.668039083480835,0.19064585506738474,0.2990350040504249,1.4714548587799072,50
3,problem,pytorch,60,552,902,10070,99693,1581,0.01723290501840651,0.02706057596822245,4019,4130,4130,39.91062562065541,9880,0.021788530183973982,0.023899681686128806,0.192783136421356,0.00014815912536433182,0.00016915877694768168,0.0007523378452288854,0.00018071530542051925,0.0020736033525286706,0.07781329496090618,0.004744730521337515,0.00017480658903614162,5.083219060358012e-05,0.0,0.004795562711941095,0.00017480658903614162,0.006800462164968815,0.43591268566893016,1.0226375184294343,19.668039083480835,0.19064585506738474,0.2990350040504249,1.4714548587799072,50
4,problem,pytorch,80,552,902,10070,99693,1581,0.01723290501840651,0.02706057596822245,4032,4130,4130,40.03972194637537,9864,0.02071295436422476,0.02237591289008724,0.192783136421356,0.00013684710228453983,0.00016719018226025466,0.0007523378452288854,0.00018071530542051925,0.0020736033525286706,0.07781329496090618,0.0063372888063129625,0.00020333187782575678,5.0831977518454814e-05,1.3552527156068805e-20,0.006388120783831417,0.00020333187782575678,0.009184409324320212,0.43591268566893016,1.0226375184294343,19.668039083480835,0.19064585506738474,0.2990350040504249,1.4714548587799072,50
5,problem,pytorch,100,552,902,10070,99693,1581,0.01723290501840651,0.02706057596822245,4031,4130,4130,40.02979145978153,9854,0.02039772521520251,0.022060480022119165,0.192783136421356,0.00018810345836749368,0.0002845609468320356,0.0013354111925988814,0.00018071530542051925,0.0020736033525286706,0.07781329496090618,0.007916872124922904,0.00020605998334438728,5.05821470470864e-05,1.3552527156068805e-20,0.007967454271969992,0.0002060599833443873,0.01134709284345822,0.43591268566893016,1.0226375184294343,19.668039083480835,0.19064585506738474,0.2990350040504249,1.4714548587799072,50

